Nonlinear classifiers for ranking problems based on kernelized SVM

Many classification problems focus on maximizing the performance only on the samples with the highest relevance instead of all samples. As an example, we can mention ranking problems, accuracy at the top or search engines where only the top few queries matter. In our previous work, we derived a general framework including several classes of these linear classification problems. In this paper, we extend the framework to nonlinear classifiers. Utilizing a similarity to SVM, we dualize the problems, add kernels and propose a componentwise dual ascent method.

==> data/convergence_patmatnp.csv <==
t_primal,L_primal,t_dual,L_dual
9.918212890625e-5,35.65799094994562,0.007682085037231445,-19.66731809692722
0.005339145660400391,27.778334971821437,0.018995046615600586,9.110556759241906
0.01933002471923828,25.14233041845675,0.030260086059570312,10.50613125484404
0.024367094039916992,23.449104112581907,0.04141807556152344,10.734173718308378
0.03471517562866211,22.186402562967913,0.052639007568359375,10.814539594196338
0.04375004768371582,21.166062810043783,0.06384515762329102,10.836736933604051
0.04871416091918945,20.333357505232247,0.08500099182128906,10.846583760985109
0.057919979095458984,19.617135683174997,0.0934290885925293,10.851028335892812
0.06291913986206055,19.00651508882269,0.09917306900024414,10.85390126488735
0.0718691349029541,18.47243444309684,0.10482215881347656,10.857054990995673
0.07688713073730469,17.99474311187051,0.1103520393371582,10.858244840743975
0.08652901649475098,17.573483764931442,0.11522412300109863,10.858901980023592
0.09238314628601074,17.192107109385354,0.12062501907348633,10.859831964987848
0.10146713256835938,16.83996777201239,0.1321401596069336,10.86033798274146
0.1066901683807373,16.5218204456041,0.13712215423583984,10.860647074606819
0.11586904525756836,16.225182758466815,0.14211702346801758,10.860886604761337
0.1210930347442627,15.954975918496128,0.14702916145324707,10.861095846716665
0.12994909286499023,15.704737624298998,0.15190815925598145,10.861318773954572
0.13865208625793457,15.469319946583559,0.15691304206848145,10.861457726133258
0.14362311363220215,15.253155945851393,0.16180706024169922,10.861535275353807
0.15217113494873047,15.051410675226036,0.16669607162475586,10.861571253572858
0.15735697746276855,14.860386604755673,0.17739510536193848,10.861746875021625
0.16653704643249512,14.683995937398109,0.18232202529907227,10.861904689169943
0.17454314231872559,14.516456718216784,0.18877816200256348,10.86195340036961
0.1847231388092041,14.361279033151911,0.19383716583251953,10.862007260337396
0.19217801094055176,14.215403075206469,0.19871306419372559,10.86202743529149
0.2012190818786621,14.076360417518718,0.2035510540008545,10.862050398886787
0.2062849998474121,13.947180885364075,0.20858001708984375,10.86206541011925
0.21502900123596191,13.825414937063917,0.21926307678222656,10.862070646370466
0.22028303146362305,13.709061596411189,0.22490715980529785,10.862084375166635
0.22905397415161133,13.600732642443537,0.23030805587768555,10.862098947401607
0.2341611385345459,13.497171742831194,0.23531198501586914,10.862111294988035
0.24299001693725586,13.400699964779317,0.24031496047973633,10.862113757789349
0.25162720680236816,13.309538712239153,0.24518704414367676,10.862116098917596
0.2568061351776123,13.22229713067554,0.2501370906829834,10.862117745567442
0.2656111717224121,13.141075285892246,0.2610640525817871,10.862118534431966
0.2707200050354004,13.064342188075223,0.2660491466522217,10.862118955036731
0.27947497367858887,12.9908559196293,0.27095508575439453,10.862119183873109
0.2844531536102295,12.92227739348496,0.2762410640716553,10.862119205206493
0.2933990955352783,12.856524808488924,0.2814140319824219,10.862119264864326
0.29837918281555176,12.795099950049542,0.2871730327606201,10.86211930788938
0.3070352077484131,12.736904841217152,0.29282212257385254,10.86211936700761
0.31212520599365234,12.681027961567578,0.30391693115234375,10.862119388727388
0.32087206840515137,12.62874557987207,0.30899906158447266,10.862119412031863
0.32584404945373535,12.579046528957173,0.31395506858825684,10.862119436300574
0.33452701568603516,12.531116482823993,0.31887197494506836,10.862119454786434
0.3433849811553955,12.486084901641604,0.3239901065826416,10.862119458552296
0.34834909439086914,12.44318319499886,0.3290259838104248,10.862119460516807
0.357119083404541,12.401758726390801,0.3340909481048584,10.862119461605346
0.36208605766296387,12.362799395102924,0.3451380729675293,10.86211946217882
0.3708031177520752,12.325160105976382,0.3503589630126953,10.862119462529561
0.3757650852203369,12.289733896308377,0.35544395446777344,10.8621194628583
0.38429903984069824,12.255924510661515,0.36063504219055176,10.862119462903882
0.3894801139831543,12.22322815426195,0.3656909465789795,10.862119462999555
0.39804816246032715,12.19242603592468,0.3707540035247803,10.862119463078127
0.40317797660827637,12.163004185295549,0.37591099739074707,10.86211946308176
0.411912202835083,12.134526867025565,0.3873310089111328,10.862119463095334
0.4169011116027832,12.107677244482993,0.3926219940185547,10.862119463095754
0.42550110816955566,12.081675711895754,0.3976881504058838,10.86211946309578
0.43047308921813965,12.057147510858655,0.4027080535888672,10.86211946309578
0.43918919563293457,12.033687643546383,0.40784597396850586,10.862119463095972
0.44814515113830566,12.010951385660386,0.4129331111907959,10.862119463096063
0.45433616638183594,11.98948724060218,0.4179999828338623,10.862119463096066
0.4632601737976074,11.968942788226919,0.42949700355529785,10.862119463096066
0.4683091640472412,11.949011499986426,0.43459105491638184,10.862119463096066
0.4772160053253174,11.930164612508435,0.43966197967529297,10.862119463096066
0.4822690486907959,11.911860233986847,0.44478797912597656,10.862119463096066
0.49094700813293457,11.894543807108857,0.44988512992858887,10.862119463096066
0.49592018127441406,11.87793536735713,0.4549081325531006,10.862119463096066
0.5047190189361572,11.861794611632689,0.46012306213378906,10.862119463096066
0.5097241401672363,11.84651530003544,0.4715089797973633,10.862119463096066
0.5183591842651367,11.8318515100806,0.47673702239990234,10.862119463096066
0.5235071182250977,11.817591750779068,0.48181700706481934,10.862119463096066
0.5320940017700195,11.804084701748623,0.48682403564453125,10.862119463096066
0.5409340858459473,11.790944465094231,0.4920051097869873,10.862119463096066
0.5459091663360596,11.77849282249071,0.4971311092376709,10.862119463096066
0.5546090602874756,11.76653077281883,0.5021870136260986,10.862119463096066
0.5596411228179932,11.754899888522443,0.5137131214141846,10.862119463096066
0.5682849884033203,11.743953230050561,0.5188241004943848,10.862119463096066
0.5734841823577881,11.733496213133968,0.523993968963623,10.862119463096066
0.5839831829071045,11.723358515604318,0.5289990901947021,10.862119463096066
0.5891110897064209,11.713775673159578,0.5340540409088135,10.862119463096066
0.5980410575866699,11.704585882897515,0.5391080379486084,10.862119463096066
0.6032052040100098,11.695650877447877,0.5506019592285156,10.862119463096066
0.6145679950714111,11.687185912539192,0.5558340549468994,10.862119463096066
0.6216640472412109,11.678947498031581,0.5614681243896484,10.862119463096066
0.6317510604858398,11.67113646791463,0.5671830177307129,10.862119463096066
0.6408421993255615,11.663627586904814,0.5733129978179932,10.862119463096066
0.6459460258483887,11.65631315099055,0.5794939994812012,10.862119463096066
0.6547071933746338,11.649378505956257,0.5846660137176514,10.862119463096066
0.6596829891204834,11.642712058585781,0.5964169502258301,10.862119463096066
0.6684331893920898,11.636217149086999,0.6015090942382812,10.862119463096066
0.6735022068023682,11.630053043939164,0.6067440509796143,10.862119463096066
0.6822490692138672,11.624044405785522,0.6117911338806152,10.862119463096066
0.68733811378479,11.618339261320916,0.6168169975280762,10.862119463096066
0.695932149887085,11.612847592622092,0.6218969821929932,10.862119463096066
0.7012250423431396,11.607491308074302,0.6271131038665771,10.862119463096066
0.7100410461425781,11.602402773833585,0.6395831108093262,10.862119463096066
0.7150061130523682,11.59750205496009,0.6450710296630859,10.862119463096066
0.7237071990966797,11.592719036046006,0.6509740352630615,10.862119463096066
0.7286591529846191,11.588171739118245,0.6565070152282715,10.862119463096066
0.7375509738922119,11.583731514241737,0.6615700721740723,10.862119463096066
0.746333122253418,11.579508317721988,0.6666250228881836,10.862119463096066
0.751298189163208,11.575436164981786,0.6716780662536621,10.862119463096066
0.760202169418335,11.571457473952286,0.6835441589355469,10.862119463096066
0.7651951313018799,11.567671003791993,0.6886510848999023,10.862119463096066
0.7740731239318848,11.564017848130062,0.6938021183013916,10.862119463096066
0.7791202068328857,11.56044648941919,0.6988630294799805,10.862119463096066
0.7880170345306396,11.557045689093213,0.703909158706665,10.862119463096066
0.7930910587310791,11.55371972540893,0.7090010643005371,10.862119463096066
0.8018341064453125,11.55055141214166,0.7204439640045166,10.862119463096066
0.8069980144500732,11.54749176458385,0.7257599830627441,10.862119463096066
0.8157219886779785,11.54449781782155,0.7308461666107178,10.862119463096066
0.8208150863647461,11.541644255064256,0.7358901500701904,10.862119463096066
0.829463005065918,11.538887114919525,0.7410211563110352,10.862119463096066
0.8381280899047852,11.53618776951761,0.7460601329803467,10.862119463096066
0.8431341648101807,11.533613663614444,0.7510900497436523,10.862119463096066
0.852039098739624,11.531092657309888,0.762563943862915,10.862119463096066
0.8572001457214355,11.528687804244344,0.7677209377288818,10.862119463096066
0.8666090965270996,11.526362255622251,0.7729530334472656,10.862119463096066
0.8720331192016602,11.524083541550409,0.7780630588531494,10.862119463096066
0.8810551166534424,11.52190873941648,0.7831189632415771,10.862119463096066
0.886174201965332,11.519804626931236,0.7882189750671387,10.862119463096066
0.8951990604400635,11.517741881633915,0.7933549880981445,10.862119463096066
0.900780200958252,11.515772243872135,0.8047120571136475,10.862119463096066
0.9107589721679688,11.513865714018344,0.8099491596221924,10.862119463096066
0.9160110950469971,11.511995771222336,0.8150031566619873,10.862119463096066
0.9254879951477051,11.510209383049718,0.8200781345367432,10.862119463096066
0.9350361824035645,11.508456724331225,0.8252780437469482,10.862119463096066
0.9402811527252197,11.506781855327013,0.8303461074829102,10.862119463096066
0.9491631984710693,11.505159386402944,0.835360050201416,10.862119463096066
0.9543101787567139,11.503566812884806,0.8469951152801514,10.862119463096066
0.9630491733551025,11.502044221638341,0.8520920276641846,10.862119463096066
0.9680280685424805,11.500568594485665,0.8573529720306396,10.862119463096066
0.9768431186676025,11.49911949712269,0.8623819351196289,10.862119463096066
0.9818160533905029,11.497733449941313,0.867393970489502,10.862119463096066
0.9904470443725586,11.496371914221838,0.8724620342254639,10.862119463096066
0.9954330921173096,11.49506923114398,0.8776500225067139,10.862119463096066
1.0043091773986816,11.493805793733038,0.889085054397583,10.862119463096066
1.0094280242919922,11.492564151839403,0.8942689895629883,10.862119463096066
1.0184390544891357,11.491375659284872,0.8993091583251953,10.862119463096066
1.0236670970916748,11.4902224734937,0.9043400287628174,10.862119463096066
1.03267502784729,11.489088691003616,0.9094691276550293,10.862119463096066
1.042931079864502,11.488002974466763,0.9149439334869385,10.862119463096066
1.0485620498657227,11.486935222698603,0.9288029670715332,10.862119463096066
1.060513973236084,11.485912448997762,0.9339599609375,10.862119463096066
1.0657000541687012,11.48491936191494,0.9391100406646729,10.862119463096066
1.076371192932129,11.483942294845257,0.9447529315948486,10.862119463096066
1.0828301906585693,11.48300583230677,0.9499690532684326,10.862119463096066
1.0959110260009766,11.482095940227893,0.9550080299377441,10.862119463096066
1.1015751361846924,11.481200125166257,0.9601449966430664,10.862119463096066
1.1132731437683105,11.480341112957522,0.97176194190979,10.862119463096066
1.1185541152954102,11.479495166813695,0.9770829677581787,10.862119463096066
1.1303491592407227,11.478683764242703,0.9821670055389404,10.862119463096066
1.1355700492858887,11.477894869385427,0.9872300624847412,10.862119463096066
1.1467640399932861,11.477117679128044,0.9924671649932861,10.862119463096066
1.1583960056304932,11.47637194545598,0.9974839687347412,10.862119463096066
1.163701057434082,11.475646632047292,1.002634048461914,10.862119463096066
1.1755421161651611,11.47493177872844,1.014333963394165,10.862119463096066
1.1808760166168213,11.474245550593832,1.019428014755249,10.862119463096066
1.1923861503601074,11.473577820387192,1.0245640277862549,10.862119463096066
1.1975910663604736,11.472919472039376,1.029623031616211,10.862119463096066
1.2077500820159912,11.472287273759417,1.0347540378570557,10.862119463096066
1.2129721641540527,11.471663820026054,1.039783000946045,10.862119463096066
1.2221291065216064,11.471064998841925,1.046295166015625,10.862119463096066
1.227086067199707,11.47048200057203,1.0613889694213867,10.862119463096066
1.2358770370483398,11.469906879743544,1.0694079399108887,10.862119463096066
1.241037130355835,11.469354304051109,1.0764830112457275,10.862119463096066
1.2497529983520508,11.46881615873793,1.0824720859527588,10.862119463096066
1.258592128753662,11.468285116776762,1.0883560180664062,10.862119463096066
1.2636291980743408,11.46777473183459,1.0937869548797607,10.862119463096066
1.2733972072601318,11.467270979485892,1.0993599891662598,10.862119463096066
1.2795791625976562,11.46678672314324,1.1214380264282227,10.862119463096066
1.2908391952514648,11.466314871690411,1.130000114440918,10.862119463096066
1.296370029449463,11.465849010668878,1.1351439952850342,10.862119463096066
1.3055741786956787,11.465401044353815,1.1426520347595215,10.862119463096066
1.310561180114746,11.464964423867784,1.1493079662322998,10.862119463096066
,,1.1549830436706543,10.862119463096066
,,1.1717381477355957,10.862119463096066
,,1.1791610717773438,10.862119463096066
,,1.1844279766082764,10.862119463096066
,,1.1908960342407227,10.862119463096066
,,1.1968281269073486,10.862119463096066
,,1.2021210193634033,10.862119463096066
,,1.2094690799713135,10.862119463096066
,,1.2262749671936035,10.862119463096066
,,1.2330751419067383,10.862119463096066
,,1.2391419410705566,10.862119463096066
,,1.2467660903930664,10.862119463096066
,,1.251796007156372,10.862119463096066
,,1.25701904296875,10.862119463096066
,,1.2620790004730225,10.862119463096066
,,1.2740650177001953,10.862119463096066
,,1.2792000770568848,10.862119463096066
,,1.2843170166015625,10.862119463096066
,,1.2893650531768799,10.862119463096066
,,1.2945780754089355,10.862119463096066
,,1.2996151447296143,10.862119463096066
,,1.304732084274292,10.862119463096066
,,1.3164491653442383,10.862119463096066


==> data/convergence_toppush.csv <==
t_primal,L_primal,t_dual,L_dual
4.315376281738281e-5,11.300040801835983,0.010508060455322266,-12.239908288687065
0.0013570785522460938,10.646620056244746,0.015503883361816406,-3.609586324199091
0.0025970935821533203,10.00258664908454,0.019255876541137695,1.4165897073842704
0.0038480758666992188,9.563927266506173,0.02208995819091797,3.1141498908118352
0.005198955535888672,9.161536983184908,0.02771306037902832,3.881595957837243
0.007665157318115234,8.789555547203124,0.03313803672790527,4.280013659912271
0.01691913604736328,8.466479650838167,0.03647208213806152,4.523412625808897
0.01803112030029297,8.234760496208173,0.039411067962646484,4.668501487884356
0.019106149673461914,7.97007997544488,0.04353809356689453,4.817178511222631
0.020164966583251953,7.747931776186665,0.04835104942321777,4.95209331566207
0.02122211456298828,7.535276576527757,0.0592188835144043,5.067875797018349
0.023170948028564453,7.397260339632923,0.06373906135559082,5.156835062380866
0.03339695930480957,7.266850176400692,0.06833195686340332,5.205208386916524
0.0345151424407959,7.100367420922427,0.07120490074157715,5.256025934081279
0.03558707237243652,7.006472073675358,0.07395601272583008,5.300065260495485
0.03687596321105957,6.875944204467942,0.07803893089294434,5.331990801591926
0.03881096839904785,6.783303456297115,0.0837249755859375,5.356828482582946
0.04110312461853027,6.668694427948912,0.0867469310760498,5.382955072542876
0.043190956115722656,6.6083775957686575,0.08944296836853027,5.397390318800863
0.05132102966308594,6.5252197612239256,0.09064292907714844,5.410668285117595
0.05274796485900879,6.4598777917265995,0.09312295913696289,5.4215323410137355
0.05455303192138672,6.3966898419732745,0.09517788887023926,5.430192940457812
0.05675506591796875,6.342521584901051,0.09750890731811523,5.436956665910164
0.058750152587890625,6.286460359455319,0.09963703155517578,5.444006648092541
0.06161808967590332,6.238135149995413,0.1011970043182373,5.44763631689162
0.06907010078430176,6.20781310550288,0.1023859977722168,5.450569457443881
0.07022809982299805,6.142076253395148,0.10358595848083496,5.452832750447712
0.07139205932617188,6.110894890871306,0.10476207733154297,5.455349311377276
0.07284998893737793,6.053178975369865,0.10596108436584473,5.457420808635648
0.07488203048706055,6.037713000681351,0.10750889778137207,5.458831785108449
0.07719302177429199,5.998060734486653,0.10996890068054199,5.460171004300583
0.08855009078979492,5.9786260162116625,0.11170387268066406,5.461214164910305
0.0914011001586914,5.931646479986042,0.11417007446289062,5.462815982897478
0.09438300132751465,5.921297754914781,0.11632990837097168,5.46385372416168
0.09691214561462402,5.911384184783746,0.11790704727172852,5.464494958196398
0.09854698181152344,5.891712925019867,0.11910605430603027,5.464807834297766
0.1003580093383789,5.8476217107958455,0.12555694580078125,5.465017617250338
0.10589313507080078,5.8275761867178515,0.1273670196533203,5.4651234893853085
0.10824108123779297,5.80705526883631,0.1296849250793457,5.46529891551085
0.10968708992004395,5.806047291877313,0.13198399543762207,5.465400751802237
0.1108551025390625,5.778420441652921,0.13396906852722168,5.4654644383791915
0.11307597160339355,5.762415599154143,0.13519501686096191,5.4655172266440575
0.11537313461303711,5.760273938787967,0.13642406463623047,5.465567332940262
0.12497806549072266,5.746312980321758,0.13761091232299805,5.465628016342603
0.12722206115722656,5.723538818783633,0.1388380527496338,5.465652073290439
0.12964415550231934,5.72164065474423,0.14016103744506836,5.46566691730022
0.13225603103637695,5.733030070715967,0.14204692840576172,5.465688403479293
0.13439297676086426,5.703504261750844,0.14392709732055664,5.465707034165086
0.13636493682861328,5.68254507184131,0.14629507064819336,5.4657197510628714
0.14388012886047363,5.709225776513005,0.14854693412780762,5.465731176416165
0.14644813537597656,5.67360318925565,0.15058588981628418,5.465737197024478
0.14887595176696777,5.727118696891534,0.15182995796203613,5.465742653526453
0.15094995498657227,5.651112376176241,0.15301895141601562,5.465747977970175
0.1534709930419922,5.6420169973920995,0.1542060375213623,5.465750828717037
0.15577411651611328,5.627675560611355,0.15539193153381348,5.465753173164097
0.16852211952209473,5.628366711176198,0.15655994415283203,5.465754573064955
0.17086505889892578,5.608525294131632,0.1580829620361328,5.465755499659742
0.1732921600341797,5.612767709778339,0.1603240966796875,5.46575687218457
0.1750791072845459,5.61168104566881,0.16242098808288574,5.465757760521741
0.17760801315307617,5.599797137348407,0.1646430492401123,5.465758536572563
0.1795661449432373,5.646675785298929,0.16677308082580566,5.4657591116836
0.1817629337310791,5.61294929527719,0.17275094985961914,5.46575962049366
0.18587994575500488,5.587778166211159,0.17400407791137695,5.465759920644379
0.1869499683380127,5.57995085640524,0.17637205123901367,5.465760272654305
0.18801403045654297,5.583975022590787,0.17795395851135254,5.465760563625476
0.19038105010986328,5.5614383982869,0.18050694465637207,5.465760790731496
0.19203495979309082,5.553521119672906,0.18262505531311035,5.46576097029683
0.1944730281829834,5.555813820173329,0.18436503410339355,5.465761100656945
0.2006070613861084,5.5675939328745265,0.18560194969177246,5.465761213733124
0.2016890048980713,5.555050479797405,0.1867690086364746,5.465761286463915
0.20275115966796875,5.563137296841954,0.18797993659973145,5.465761340703707
0.20378899574279785,5.569100524724864,0.18914294242858887,5.465761388616998
0.204880952835083,5.551209657224545,0.19034504890441895,5.465761426203472
0.207381010055542,5.551001231305665,0.1924130916595459,5.465761462266319
0.2174060344696045,5.561349999479983,0.19472002983093262,5.465761492547916
0.21933197975158691,5.604802724223354,0.196943998336792,5.465761510927493
0.22044801712036133,5.553762632764967,0.19902586936950684,5.465761525533059
0.22154498100280762,5.539490121245317,0.20086288452148438,5.465761540004078
0.22415804862976074,5.543524493717245,0.20210790634155273,5.465761550357911
0.22569608688354492,5.538512124856003,0.2032768726348877,5.465761564201148
0.23571395874023438,5.537344979176737,0.20446395874023438,5.465761573601271
0.23689007759094238,5.531589289125629,0.20564889907836914,5.465761579227047
0.23799514770507812,5.534552692482245,0.20685195922851562,5.465761584279758
0.24044299125671387,5.5278155674925635,0.2086498737335205,5.465761588536264
0.24171996116638184,5.514808994628154,0.21072101593017578,5.465761591360209
0.2438499927520752,5.521871338341229,0.21338200569152832,5.465761594889732
0.2532620429992676,5.536457134417186,0.22109389305114746,5.465761597217943
0.2543621063232422,5.525794207787137,0.22229695320129395,5.465761599102172
0.2564070224761963,5.519445570614372,0.22348809242248535,5.465761600753408
0.2581901550292969,5.5128912134226145,0.22526001930236816,5.465761601607076
0.2608029842376709,5.5228679881108675,0.22725892066955566,5.4657616025193105
0.2634429931640625,5.5258096433321215,0.22950196266174316,5.46576160325631
0.2715740203857422,5.53197541790386,0.23181986808776855,5.465761604061323
0.27455902099609375,5.513477658678938,0.23373103141784668,5.4657616045719815
0.27575111389160156,5.517762973094984,0.23508000373840332,5.4657616050635465
0.2782411575317383,5.512247090320418,0.23627305030822754,5.465761605443476
0.2803621292114258,5.50927563651778,0.23747587203979492,5.465761605738988
0.28304314613342285,5.517053303237656,0.238677978515625,5.465761606056842
0.28934693336486816,5.504614296665167,0.23993301391601562,5.4657616063325
0.29137516021728516,5.526212744612557,0.2416379451751709,5.465761606522318
0.2938210964202881,5.499666697319743,0.24373102188110352,5.465761606673179
0.29628896713256836,5.513011940198277,0.24554991722106934,5.4657616068099495
0.2985820770263672,5.555760691929748,0.24772191047668457,5.465761606905908
0.3007380962371826,5.51616646121953,0.2496628761291504,5.465761606994379
0.30533409118652344,5.512685580465478,0.25165891647338867,5.46576160706549
0.30772995948791504,5.508094999342017,0.25282788276672363,5.465761607123644
0.30919814109802246,5.513651754570432,0.25403690338134766,5.465761607175107
0.31178998947143555,5.51214902289,0.25520801544189453,5.465761607220862
0.3140749931335449,5.510187222795931,0.2563920021057129,5.465761607268796
0.3164560794830322,5.501350974372316,0.2577400207519531,5.465761607294669
0.31841015815734863,5.508565368486923,0.26029491424560547,5.465761607315086
0.323944091796875,5.500657786538978,0.2623910903930664,5.465761607336111
0.32629895210266113,5.502623584813326,0.2706758975982666,5.465761607354671
0.3288559913635254,5.504368272070471,0.27185702323913574,5.465761607367616
0.33107495307922363,5.491856990049314,0.27304887771606445,5.465761607377195
0.33315396308898926,5.49904390022372,0.2744770050048828,5.465761607384113
0.3348820209503174,5.499802726944852,0.27678394317626953,5.465761607390773
0.34005212783813477,5.503376700314687,0.2788529396057129,5.465761607395495
0.3418140411376953,5.503564960131001,0.2809569835662842,5.46576160740076
0.3439021110534668,5.4938326543776475,0.2830219268798828,5.465761607404358
0.3462231159210205,5.503388061536273,0.2845890522003174,5.465761607407163
0.3488759994506836,5.508486462265007,0.28577303886413574,5.4657616074098705
0.350039005279541,5.496605645413631,0.2869710922241211,5.465761607411867
0.3540079593658447,5.570102707776834,0.2881450653076172,5.465761607413279
0.35541701316833496,5.499535311176719,0.28934693336486816,5.465761607414605
0.35773396492004395,5.500758270037606,0.29051995277404785,5.46576160741577
0.35979795455932617,5.496709456517888,0.292741060256958,5.465761607416928
0.3626420497894287,5.490983314683234,0.294996976852417,5.4657616074176945
0.3649711608886719,5.502405416707815,0.29715394973754883,5.465761607418437
0.3694331645965576,5.510479823905989,0.2991790771484375,5.4657616074191635
0.3707461357116699,5.552220437014992,0.3009068965911865,5.465761607419732
0.37221193313598633,5.491905207669351,0.30211806297302246,5.4657616074201805
0.37442708015441895,5.502005382827098,0.3033280372619629,5.46576160742055
0.3756430149078369,5.494384152452912,0.3045060634613037,5.4657616074208
0.37821006774902344,5.495524719686579,0.3057100772857666,5.465761607420981
0.38428616523742676,5.501203358250018,0.30690789222717285,5.46576160742119
0.38539600372314453,5.500930287700665,0.3089320659637451,5.46576160742136
0.3864459991455078,5.505842777219535,0.31981706619262695,5.465761607421487
0.38750195503234863,5.490378222715657,0.32101988792419434,5.4657616074216175
0.3889961242675781,5.505071195095547,0.3222200870513916,5.46576160742171
0.3912179470062256,5.488193886249382,0.3234238624572754,5.465761607421777
0.39905500411987305,5.506726788186455,0.32512807846069336,5.465761607421824
0.40019893646240234,5.4985344497619675,0.3275430202484131,5.465761607421885
0.4012620449066162,5.498745256392894,0.32960987091064453,5.465761607421929
0.40232205390930176,5.495214471939882,0.3315598964691162,5.465761607421968
0.4035820960998535,5.494033647628234,0.3336770534515381,5.4657616074220075
0.40465211868286133,5.5113033394952025,0.33501386642456055,5.465761607422036
0.4131331443786621,5.504237971493976,0.3361849784851074,5.465761607422053
0.4152231216430664,5.4984405628196615,0.33739304542541504,5.465761607422074
0.4163510799407959,5.4939663257651565,0.3385648727416992,5.465761607422086
0.41744494438171387,5.496031899080856,0.3397560119628906,5.465761607422103
0.41849493980407715,5.486462093794929,0.34123897552490234,5.465761607422114
0.4195420742034912,5.495912434546756,0.3435230255126953,5.465761607422121
0.4205911159515381,5.505485196495901,0.3449389934539795,5.465761607422136
0.4290170669555664,5.4910390180357895,0.3471980094909668,5.465761607422142
0.4311349391937256,5.499889391135943,0.34906792640686035,5.465761607422145
0.43243408203125,5.500083531319435,0.351330041885376,5.465761607422145
0.4334850311279297,5.5038763737170715,0.35251808166503906,5.465761607422149
0.43452906608581543,5.499701492434657,0.353726863861084,5.465761607422151
0.4355621337890625,5.4973839690096575,0.35490894317626953,5.465761607422152
,,0.3561060428619385,5.4657616074221576
,,0.357342004776001,5.465761607422158
,,0.36919403076171875,5.465761607422158
,,0.3703908920288086,5.4657616074221576
,,0.3715798854827881,5.4657616074221655
,,0.37274694442749023,5.465761607422164
,,0.3740060329437256,5.465761607422162
,,0.37612295150756836,5.4657616074221655
,,0.37767791748046875,5.465761607422163
,,0.3798558712005615,5.4657616074221655
,,0.3818790912628174,5.465761607422169
,,0.3838350772857666,5.465761607422171
,,0.3851630687713623,5.465761607422171
,,0.38634705543518066,5.465761607422171
,,0.3875429630279541,5.465761607422169
,,0.3887059688568115,5.46576160742217
,,0.3899059295654297,5.465761607422172
,,0.3912808895111084,5.4657616074221655
,,0.39369702339172363,5.465761607422168
,,0.39530301094055176,5.465761607422166
,,0.3975179195404053,5.465761607422171
,,0.39940690994262695,5.465761607422175
,,0.4011409282684326,5.465761607422175
,,0.402332067489624,5.4657616074221735
,,0.40352797508239746,5.465761607422173
,,0.40469789505004883,5.4657616074221735
,,0.40604400634765625,5.465761607422172
,,0.4167900085449219,5.465761607422169
,,0.4186079502105713,5.465761607422169
,,0.4197878837585449,5.465761607422167
,,0.42098093032836914,5.465761607422167
,,0.4221680164337158,5.465761607422168
,,0.4233710765838623,5.465761607422171
,,0.4250199794769287,5.465761607422171
,,0.42716503143310547,5.465761607422172
,,0.42897891998291016,5.46576160742217
,,0.4311208724975586,5.46576160742217
,,0.4329659938812256,5.46576160742217
,,0.43457794189453125,5.465761607422172
,,0.43575501441955566,5.465761607422174


==> data/convergence_toppushk.csv <==
t_primal,L_primal,t_dual,L_dual
0.00010180473327636719,11.300010551956559,0.011065959930419922,-15.391823871905233
0.004002809524536133,10.61426334761832,0.014965057373046875,-2.798027514759264
0.016458988189697266,9.966031726247625,0.01961803436279297,1.6267634071564938
0.019906997680664062,9.441809584535969,0.02277994155883789,3.1906127673266855
0.02283000946044922,9.02188089875358,0.02598714828491211,3.9417826526599837
0.02583479881286621,8.650888818881905,0.029608964920043945,4.456764210346874
0.02850198745727539,8.345282964546948,0.03318500518798828,4.705750930279498
0.03171896934509277,8.065715420977988,0.04372906684875488,4.853556685962028
0.042311906814575195,7.815756343100568,0.04723215103149414,4.965984574902491
0.045648813247680664,7.616911316685584,0.052195072174072266,5.048216549297216
0.049098968505859375,7.41522745123819,0.05616307258605957,5.125669637300438
0.05333089828491211,7.245437320675177,0.059426069259643555,5.162126043692753
0.057190895080566406,7.087105977515032,0.06426095962524414,5.179449037374546
0.05986380577087402,6.951980004315508,0.06941008567810059,5.19072949842661
0.06931281089782715,6.834056616375258,0.07247614860534668,5.195967731295794
0.07165884971618652,6.733979216228945,0.07541894912719727,5.200127558229509
0.07462787628173828,6.620879180476446,0.0802309513092041,5.203544366331718
0.07897090911865234,6.530367988893116,0.08444714546203613,5.2074491466720065
0.08276891708374023,6.447254131186886,0.08829998970031738,5.209442462149421
0.09206891059875488,6.372225444980348,0.09039998054504395,5.211039484813078
0.09488987922668457,6.297044663688722,0.09166216850280762,5.212083862002887
0.09707999229431152,6.236173427386488,0.09368705749511719,5.213941950602235
0.09891700744628906,6.189422975311584,0.09568500518798828,5.216095365616695
0.10076189041137695,6.119065357429054,0.0982210636138916,5.217622902151604
0.10318899154663086,6.075615712286265,0.10050415992736816,5.219149578221822
0.11433196067810059,6.017997824578844,0.10237503051757812,5.220433573582801
0.11599302291870117,5.977888119406481,0.10364508628845215,5.2212093675246285
0.11863183975219727,5.931110585335388,0.10485410690307617,5.221980207267313
0.12109684944152832,5.898150481562299,0.10609817504882812,5.223370422009192
0.12396502494812012,5.857420004609517,0.10732007026672363,5.2240379664930305
0.12694287300109863,5.828857708937943,0.10855698585510254,5.224592815842843
0.13625884056091309,5.787906045246082,0.11087417602539062,5.225226470064712
0.1379070281982422,5.768283567621476,0.12136197090148926,5.225510839274211
0.14139294624328613,5.757972476579393,0.12259602546691895,5.225846087397496
0.1428070068359375,5.714073382226257,0.12386202812194824,5.226406874012244
0.1443338394165039,5.702440148338183,0.12508106231689453,5.2269664239462355
0.149000883102417,5.657818266128498,0.1273021697998047,5.227086795201769
0.15110397338867188,5.6438823365279465,0.12919998168945312,5.2276904329676315
0.1541149616241455,5.624049483718156,0.13169503211975098,5.228119958510302
0.15656495094299316,5.606744792811205,0.1339869499206543,5.228521437955219
0.1587228775024414,5.592298237924853,0.13585495948791504,5.228660850258998
0.1600809097290039,5.564159500467772,0.13705897331237793,5.22880851139883
0.1645050048828125,5.550494742285846,0.13832712173461914,5.229103445973832
0.1658008098602295,5.5522006787785125,0.13954806327819824,5.229361433851238
0.16764092445373535,5.521803216953557,0.14079594612121582,5.229716860409708
0.16974687576293945,5.507176869721956,0.1420271396636963,5.2299797604185825
0.17153000831604004,5.494672832872697,0.1445620059967041,5.230257886114622
0.17336583137512207,5.484809354002512,0.14586997032165527,5.230433189626817
0.17787384986877441,5.482661996587359,0.1480700969696045,5.230557378488232
0.17917394638061523,5.459952023331028,0.1502211093902588,5.230698015003464
0.1804819107055664,5.447819157317241,0.15260910987854004,5.230976959143639
0.18202781677246094,5.439613639248826,0.15384316444396973,5.231151350933345
0.18336892127990723,5.433048420534759,0.15508794784545898,5.231275085341529
0.19075798988342285,5.426541212844878,0.1563091278076172,5.231378726852294
0.19402384757995605,5.420322848672504,0.15755701065063477,5.2315340776300765
0.1963939666748047,5.404106414173093,0.15880203247070312,5.231596297962376
0.1986699104309082,5.400834333266886,0.17070794105529785,5.231632821257797
0.20060396194458008,5.395191147593886,0.17195606231689453,5.2316909398086295
0.20361781120300293,5.394738292330146,0.17319297790527344,5.231729767562948
0.21026992797851562,5.382024940820421,0.17441415786743164,5.231760436658027
0.21168184280395508,5.371393629208085,0.17587614059448242,5.231827790789058
0.21328186988830566,5.368509501819501,0.17833709716796875,5.231868730909673
0.21640300750732422,5.362063586986603,0.18076395988464355,5.231905362583779
0.2190699577331543,5.363317263217622,0.18311095237731934,5.231966793319571
0.22176480293273926,5.352578868513625,0.18531203269958496,5.232025253801421
0.23013782501220703,5.346086902570535,0.18658709526062012,5.232061045507139
0.23146700859069824,5.343588674996877,0.187852144241333,5.23211523024285
0.23275995254516602,5.349522538608649,0.18906116485595703,5.232130192784944
0.23506879806518555,5.340345087096822,0.19029712677001953,5.232175772394222
0.23686480522155762,5.329285270950908,0.1914989948272705,5.232200937377538
0.24005985260009766,5.327430627111221,0.19332003593444824,5.232248487166908
0.25264883041381836,5.335474048359226,0.19531512260437012,5.23231102725641
0.25574803352355957,5.319987935110232,0.19754815101623535,5.232359697070782
0.2591090202331543,5.3210786440169295,0.1998751163482666,5.232387227295355
0.2620518207550049,5.313924013238308,0.20180797576904297,5.232404139474762
0.2645590305328369,5.3131049411064994,0.20312905311584473,5.23244910484666
0.2745218276977539,5.308355450840676,0.2043781280517578,5.232489148031736
0.2758619785308838,5.31534304688804,0.20559215545654297,5.232519381188713
0.27727198600769043,5.314977166068386,0.20682716369628906,5.232554358065087
0.2785489559173584,5.302711044504048,0.20805096626281738,5.232585791728242
0.2798159122467041,5.298924272245576,0.22000694274902344,5.232608729243662
0.28107595443725586,5.293509780828723,0.22123312950134277,5.232618368203395
0.2871119976043701,5.301270257010693,0.22246098518371582,5.232624967891784
0.2909989356994629,5.292462032181193,0.22369694709777832,5.232641821958154
0.2942948341369629,5.294363780217655,0.224945068359375,5.232667898033287
0.2972228527069092,5.28869591297534,0.22722101211547852,5.23268852675481
0.2998340129852295,5.288602716999561,0.2289409637451172,5.232692628441582
0.3033719062805176,5.288518044162236,0.23124408721923828,5.232717220680302
0.31397485733032227,5.28814288973107,0.23357605934143066,5.232727801979606
0.31742286682128906,5.2829783092964355,0.23556995391845703,5.232738864070688
0.32054781913757324,5.279731245286047,0.2368631362915039,5.232753005999919
0.32289981842041016,5.275026334520016,0.23807001113891602,5.232763058125915
0.32514095306396484,5.285572194987298,0.23932099342346191,5.232767100821123
0.32960081100463867,5.276239698269206,0.24051904678344727,5.2327698477385844
0.33093690872192383,5.278157915606643,0.2417590618133545,5.232779204029468
0.3322169780731201,5.275056779017965,0.24387717247009277,5.232790691676364
0.3338918685913086,5.271872909752496,0.2459709644317627,5.232795911043478
0.3364698886871338,5.270054264153741,0.24819207191467285,5.232799155801294
0.3385009765625,5.270821434492505,0.2501640319824219,5.232800169975064
0.348585844039917,5.269141825425691,0.2520561218261719,5.232804114255132
0.3501698970794678,5.273632246799946,0.2533431053161621,5.232815504348716
0.35314202308654785,5.268970959096164,0.25455713272094727,5.232822371283705
0.3561990261077881,5.268899751812336,0.25580716133117676,5.232829906201255
0.3588550090789795,5.272079439230094,0.2570180892944336,5.232837803512298
0.3617279529571533,5.264720684405933,0.26796913146972656,5.232844070821825
0.3689999580383301,5.262557715830066,0.26996898651123047,5.232847135248252
0.371384859085083,5.264321370541537,0.2712399959564209,5.2328493329771595
0.37442588806152344,5.267386411347802,0.2724590301513672,5.232852097813927
0.37798190116882324,5.280992973067967,0.273698091506958,5.232857807951151
0.3803989887237549,5.261382277260803,0.2749209403991699,5.232860151627538
0.38827991485595703,5.26120141358139,0.2768361568450928,5.232862899879471
0.3913588523864746,5.268684467204899,0.2789440155029297,5.232866054344688
0.3945188522338867,5.272413175641338,0.2812621593475342,5.232868476374099
0.39697885513305664,5.257724122321125,0.2834131717681885,5.232870868505246
0.39858102798461914,5.255308448870495,0.28591108322143555,5.232874285446195
0.39987897872924805,5.25517535228011,0.2871429920196533,5.232875679880777
0.40912795066833496,5.255225702299889,0.2883920669555664,5.2328765690495205
0.411329984664917,5.254985181611718,0.28960394859313965,5.232878607506143
0.4126729965209961,5.254550926676137,0.2908589839935303,5.232880871637972
0.41396498680114746,5.255376259464316,0.2921180725097656,5.232882851877184
0.415241003036499,5.252931635223062,0.2946031093597412,5.232884184493702
0.4165468215942383,5.252219144424177,0.2960500717163086,5.2328859384838395
0.42632484436035156,5.253396755198066,0.2985701560974121,5.2328879323590325
0.42830491065979004,5.258437105051987,0.300645112991333,5.232889080399136
0.42963194847106934,5.252650111609714,0.302476167678833,5.232889762322073
0.43090391159057617,5.250077402740583,0.3037080764770508,5.2328902638653325
0.43216395378112793,5.249427798820264,0.304948091506958,5.2328910469070475
0.4337458610534668,5.250670241321854,0.3061661720275879,5.232892870200175
0.4435288906097412,5.249668987648871,0.3157639503479004,5.232894054943717
0.44489502906799316,5.253309627005226,0.3177530765533447,5.232894621845513
0.4462008476257324,5.256992369557769,0.31990909576416016,5.232896168312452
0.4474668502807617,5.252192904969772,0.3211390972137451,5.232896957722709
,,0.322376012802124,5.2328973795962135
,,0.32361698150634766,5.232897948171328
,,0.3248560428619385,5.232898392925131
,,0.3268721103668213,5.232899452900819
,,0.32873010635375977,5.232899950061626
,,0.3308830261230469,5.23290042824453
,,0.33310699462890625,5.2329008944581235
,,0.3350090980529785,5.2329014997123755
,,0.33644914627075195,5.232901826826849
,,0.337658166885376,5.232902167008502
,,0.33890199661254883,5.232902604514882
,,0.3401210308074951,5.232902931903165
,,0.34137511253356934,5.232903414668181
,,0.343142032623291,5.232903672394237
,,0.3451809883117676,5.232903911274933
,,0.3471341133117676,5.23290430254995
,,0.3493921756744385,5.232904540457763
,,0.35132503509521484,5.2329049256415745
,,0.35286617279052734,5.232905408419862
,,0.3540771007537842,5.232905653924747
,,0.3622550964355469,5.232905919742124
,,0.3643491268157959,5.2329062226609535
,,0.3664579391479492,5.232906440402232
,,0.36875104904174805,5.232906681308246
,,0.3701200485229492,5.232906867292861
,,0.37134313583374023,5.232906930911112
,,0.3725759983062744,5.232907174127423
,,0.3738069534301758,5.23290737627007
,,0.3750460147857666,5.232907489992682
,,0.377277135848999,5.23290759826744
,,0.3790769577026367,5.232907766672667
,,0.38164615631103516,5.2329078966112865
,,0.384005069732666,5.2329080193754764
,,0.38628697395324707,5.232908122570978
,,0.3877861499786377,5.232908216164224
,,0.38904809951782227,5.232908283945845
,,0.3903200626373291,5.2329083626867625
,,0.3915369510650635,5.232908413792526
,,0.39366817474365234,5.2329084643524935
,,0.39549708366394043,5.232908546152339
,,0.3976130485534668,5.2329086620836645
,,0.3995661735534668,5.232908764657555
,,0.4016079902648926,5.232908818528967
,,0.40303516387939453,5.232908866609139
,,0.4091629981994629,5.232908887517539
,,0.4116799831390381,5.232908921894168
,,0.4137110710144043,5.232908964949485
,,0.4158179759979248,5.232908991870875
,,0.4178891181945801,5.232909046276595
,,0.4194619655609131,5.232909073136209
,,0.42070698738098145,5.232909117355991
,,0.4219331741333008,5.232909152673143
,,0.4231700897216797,5.232909177982243
,,0.4243741035461426,5.232909198755495
,,0.4259970188140869,5.232909253096609
,,0.4283461570739746,5.232909275649348
,,0.43026208877563477,5.232909311747991
,,0.4322969913482666,5.232909357793522
,,0.434190034866333,5.2329094059203545
,,0.43603014945983887,5.232909429865542
,,0.43727803230285645,5.232909448493302
,,0.4384801387786865,5.232909468536109
,,0.4397251605987549,5.232909489967854
,,0.44092607498168945,5.232909510761889
,,0.44233107566833496,5.2329095337320375
,,0.444720983505249,5.232909544352997
,,0.4465291500091553,5.232909561516811
,,0.4485609531402588,5.232909564567938

